Energy-momentum conserving integration schemes for molecular dynamics

We address the formulation and analysis of energy and momentum conserving time integration schemes in the context of particle dynamics, and in particular atomic systems. The article identifies three critical aspects of these models that demand a careful analysis when discretized: first, the treatment of periodic boundary conditions; second, the formulation of approximations of systems with three-body interaction forces; third, their extension to atomic systems with functional potentials. These issues, and in particular their interplay with Energy-Momentum integrators, are studied in detail. Novel expressions for these time integration schemes are proposed and numerical examples are given to illustrate their performance.

==> results/pair/big/ModExtracedResultsLAMMPS.txt <==
0,0,-100.13041,0,-100.13041,-0.10714113,
100,1.0997522e+21,-103.52396,0,-100.1304,-0.10759236,
200,4.722023e+21,-114.70142,0,-100.13042,-0.10529207,
300,9.6083555e+21,-129.77961,0,-100.1306,-0.072784812,
400,1.2898829e+22,-139.9333,0,-100.13069,-0.0078647441,
500,1.7806218e+22,-155.07635,0,-100.13074,0.00065816276,
600,2.1039331e+22,-165.05341,0,-100.13121,0.001560309,
700,2.3508384e+22,-172.67201,0,-100.13093,-0.019624002,
800,2.5802819e+22,-179.75232,0,-100.13118,-0.03686491,
900,2.4761605e+22,-176.53904,0,-100.13083,-0.014742344,
1000,2.8854361e+22,-189.16808,0,-100.13063,-0.046979336,
1100,2.8000069e+22,-186.53217,0,-100.13086,-0.0023237143,
1200,3.2919175e+22,-201.71174,0,-100.13127,-0.018317963,
1300,3.2873142e+22,-201.5694,0,-100.13098,0.011183086,
1400,3.8406584e+22,-218.64442,0,-100.13116,-0.035659027,
1500,3.8163779e+22,-217.89503,0,-100.13101,0.012185485,
1600,3.9937542e+22,-223.3687,0,-100.13128,0.03829051,
1700,4.2660058e+22,-231.76968,0,-100.13125,0.010298822,
1800,4.1426819e+22,-227.96394,0,-100.13098,-0.0098788521,
1900,4.012328e+22,-223.94129,0,-100.13074,-0.036960749,
2000,4.1643682e+22,-228.63314,0,-100.13099,-0.072288135,
2100,4.0903778e+22,-226.34936,0,-100.13038,-0.0417439,
2200,4.5695009e+22,-241.1344,0,-100.13086,-0.024109528,
2300,5.2059667e+22,-260.77419,0,-100.13089,-0.014529649,
2400,5.7701332e+22,-278.18424,0,-100.13214,-0.016899494,
2500,6.0934215e+22,-288.15989,0,-100.13191,0.033823718,
2600,6.3904286e+22,-297.32475,0,-100.13187,0.061809018,
2700,6.6208044e+22,-304.43411,0,-100.1324,0.0096640235,
2800,6.4207075e+22,-298.25876,0,-100.13155,-0.0046683759,
2900,6.1432047e+22,-289.69547,0,-100.1313,0.0045103983,
3000,6.3280038e+22,-295.39844,0,-100.13183,-0.0064247308,
3100,6.1297616e+22,-289.28076,0,-100.13142,0.023103525,
3200,6.7836908e+22,-309.45982,0,-100.13183,-0.033536302,
3300,6.731078e+22,-307.83628,0,-100.1318,0.019778209,
3400,6.6395524e+22,-305.01169,0,-100.13146,0.031843358,
3500,6.2726881e+22,-293.69004,0,-100.13034,0.018941665,
3600,6.4391631e+22,-298.82818,0,-100.13147,-0.022802762,
3700,6.2938855e+22,-294.34484,0,-100.13104,-0.0054080537,
3800,6.4743656e+22,-299.91538,0,-100.1324,-0.0040891185,
3900,6.3611488e+22,-296.42125,0,-100.13187,0.014885569,
4000,6.3990009e+22,-297.58864,0,-100.13124,-0.015371006,
4100,6.5044877e+22,-300.84414,0,-100.13167,-0.032167243,
4200,6.3785526e+22,-296.95754,0,-100.13112,-0.0010459638,
4300,6.2745961e+22,-293.74937,0,-100.1308,0.0027665558,
4400,6.5503202e+22,-302.2579,0,-100.13116,-0.030067169,
4500,6.3707768e+22,-296.71723,0,-100.13075,-0.0013157587,
4600,6.81201e+22,-310.33306,0,-100.13122,-0.027611676,
4700,7.2667355e+22,-324.3652,0,-100.13165,-0.020773617,
4800,7.434106e+22,-329.53015,0,-100.13195,0.04816762,
4900,7.5817131e+22,-334.08559,0,-100.1326,0.060036816,
5000,7.9415928e+22,-345.18993,0,-100.13194,-0.014804861,
5100,7.3592283e+22,-327.21986,0,-100.13221,0.038966331,
5200,7.6221092e+22,-335.33131,0,-100.1318,-0.0069235804,
5300,7.4043891e+22,-328.61329,0,-100.13208,0.0064809119,
5400,7.5619098e+22,-333.47418,0,-100.13227,-0.019395726,
5500,7.4373101e+22,-329.62771,0,-100.13064,-0.00051799376,
5600,7.6991362e+22,-337.7075,0,-100.13112,-0.0052288404,
5700,7.9684495e+22,-346.01887,0,-100.13215,-0.025302579,
5800,7.9039501e+22,-344.03022,0,-100.13379,0.018931983,
5900,7.9478736e+22,-345.38306,0,-100.13126,0.011900102,
6000,7.6807384e+22,-337.14056,0,-100.13189,0.029731581,
6100,7.8261269e+22,-341.62683,0,-100.13183,0.012751526,
6200,7.9684181e+22,-346.01769,0,-100.13193,-0.043800585,
6300,7.8684524e+22,-342.93283,0,-100.13177,-0.024628658,
6400,8.0514395e+22,-348.57896,0,-100.13137,0.0089356901,
6500,8.2034436e+22,-353.26921,0,-100.13115,0.0060056668,
6600,8.2933516e+22,-356.0437,0,-100.1313,0.044877949,
6700,8.3641321e+22,-358.22933,0,-100.13282,0.053952121,
6800,8.7407696e+22,-369.85048,0,-100.13187,0.010091002,
6900,9.2739306e+22,-386.30235,0,-100.1317,-0.02503311,
7000,8.8941792e+22,-374.58394,0,-100.13148,0.05676931,
7100,9.2356003e+22,-385.11988,0,-100.13201,-0.013147203,
7200,9.2347507e+22,-385.09316,0,-100.13151,0.023954495,
7300,9.1948671e+22,-383.86203,0,-100.13108,0.047740464,
7400,9.6679137e+22,-398.45956,0,-100.13156,0.018047614,
7500,9.1875195e+22,-383.63741,0,-100.13319,0.097805581,
7600,9.3212343e+22,-387.7626,0,-100.13227,0.0024323975,
7700,8.7876599e+22,-371.29732,0,-100.13179,-0.010402321,
7800,8.3682922e+22,-358.35528,0,-100.1304,-0.0058055976,
7900,8.3423945e+22,-357.55739,0,-100.13165,-0.014027787,
8000,8.6930254e+22,-368.37732,0,-100.13197,-0.014308073,
8100,8.7134952e+22,-369.00979,0,-100.13279,0.019293106,
8200,9.1238664e+22,-381.67165,0,-100.13161,-0.030167058,
8300,8.8179499e+22,-372.23291,0,-100.1327,0.016747364,
8400,8.9600988e+22,-376.61798,0,-100.1314,0.025567334,
8500,9.0944652e+22,-380.76664,0,-100.13384,0.013885404,
8600,9.4287349e+22,-391.07959,0,-100.13206,-0.044552893,
8700,9.162031e+22,-382.85001,0,-100.13231,0.0078504212,
8800,9.3054601e+22,-387.27588,0,-100.1323,0.047069916,
8900,9.5597221e+22,-395.12252,0,-100.13305,0.039119167,
9000,9.9733223e+22,-407.88401,0,-100.13186,-0.039956634,
9100,9.4188595e+22,-390.77523,0,-100.13243,0.024709185,
9200,9.4957303e+22,-393.14761,0,-100.13277,0.045920049,
9300,9.2305979e+22,-384.9645,0,-100.13099,0.018966969,
9400,9.4300682e+22,-391.12005,0,-100.13138,-0.061299944,
9500,9.4531781e+22,-391.83228,0,-100.13049,-0.026089682,
9600,9.8524859e+22,-404.15535,0,-100.1319,0.0074501823,
9700,1.0747428e+23,-431.77149,0,-100.13233,0.004091412,
9800,1.0154711e+23,-413.481,0,-100.13164,0.13566315,
9900,1.0881085e+23,-435.89637,0,-100.1329,0.036167466,
10000,1.0416177e+23,-421.54972,0,-100.13217,0.072176731,
10100,1.0512146e+23,-424.51107,0,-100.13214,0.0067828162,
10200,1.0199471e+23,-414.86447,0,-100.13392,0.016863063,
10300,1.0318775e+23,-418.54426,0,-100.1323,0.023466437,
10400,1.0477103e+23,-423.42898,0,-100.1314,0.0027106993,
10500,1.0646379e+23,-428.65428,0,-100.13324,0.0083205754,
10600,1.1073574e+23,-441.83671,0,-100.1335,0.00046093548,
10700,1.0866429e+23,-435.44256,0,-100.13135,0.027519562,
10800,1.0850675e+23,-434.95691,0,-100.13181,0.034325473,
10900,1.1219787e+23,-446.34711,0,-100.13213,0.024384681,
11000,1.1543831e+23,-456.34693,0,-100.13273,0.022564574,
11100,1.1129309e+23,-443.55526,0,-100.1322,0.068225239,
11200,1.151268e+23,-455.38493,0,-100.13199,0.0095597756,
11300,1.1486297e+23,-454.57211,0,-100.13329,0.016751223,
11400,1.163722e+23,-459.22895,0,-100.133,0.013478765,
11500,1.1520869e+23,-455.63858,0,-100.13295,0.047288072,
11600,1.1545994e+23,-456.41404,0,-100.1331,0.039423413,
11700,1.1506009e+23,-455.18192,0,-100.13483,0.037935489,
11800,1.1372865e+23,-451.07043,0,-100.13184,0.028179566,
11900,1.1605318e+23,-458.24457,0,-100.13306,0.025331218,
12000,1.181211e+23,-464.62722,0,-100.13461,0.039304726,
12100,1.169153e+23,-460.90509,0,-100.13327,0.080141289,
12200,1.208931e+23,-473.17905,0,-100.13271,0.052700174,
12300,1.2030891e+23,-471.37651,0,-100.13285,0.069430525,
12400,1.1619288e+23,-458.67483,0,-100.13223,0.073335163,
12500,1.195201e+23,-468.94167,0,-100.1321,-0.017912076,
12600,1.1480256e+23,-454.38438,0,-100.13196,0.035198862,
12700,1.1506131e+23,-455.18289,0,-100.13203,0.039927224,
12800,1.1333242e+23,-449.84983,0,-100.1339,0.017019216,
12900,1.1176978e+23,-445.02695,0,-100.13294,0.0081643463,
13000,1.1061e+23,-441.44769,0,-100.13249,-0.015792056,
13100,1.0691236e+23,-430.03695,0,-100.13174,-0.011396054,
13200,1.0847731e+23,-434.86658,0,-100.13231,0.0094277429,
13300,1.1026265e+23,-440.3753,0,-100.13191,0.037200202,
13400,1.1642981e+23,-459.40691,0,-100.1332,0.077439979,
13500,1.1546302e+23,-456.42735,0,-100.13691,0.11497502,
13600,1.1638324e+23,-459.26426,0,-100.13424,0.011694644,
13700,1.1438181e+23,-453.08683,0,-100.13274,-0.044660659,
13800,1.0899291e+23,-436.45659,0,-100.13132,0.022359918,
13900,1.1035422e+23,-440.65743,0,-100.13149,0.019914825,
14000,1.0791018e+23,-433.11489,0,-100.13066,0.077489299,
14100,1.1112679e+23,-443.04132,0,-100.13144,0.056654204,
14200,1.1448298e+23,-453.40001,0,-100.13374,-0.0062896176,
14300,1.1516861e+23,-455.51675,0,-100.1348,0.013658301,
14400,1.2080147e+23,-472.89772,0,-100.13413,0.042318563,
14500,1.1522169e+23,-455.67926,0,-100.13349,0.10269732,
14600,1.1655306e+23,-459.78615,0,-100.13213,0.031285424,
14700,1.1296246e+23,-448.70708,0,-100.13276,0.053525546,
14800,1.1703017e+23,-461.26008,0,-100.1338,0.0086709387,
14900,1.1559832e+23,-456.84078,0,-100.13285,0.036376972,
15000,1.1875424e+23,-466.58117,0,-100.13484,0.037973146,
15100,1.168487e+23,-460.70111,0,-100.1348,0.045287826,
15200,1.1845579e+23,-465.66071,0,-100.13534,-0.042339045,
15300,1.1576498e+23,-457.35429,0,-100.13207,-0.050386965,
15400,1.0965525e+23,-438.50144,0,-100.13234,0.068612546,
15500,1.1851269e+23,-465.83384,0,-100.13287,0.02396423,
15600,1.1091339e+23,-442.38288,0,-100.13147,0.10849455,
15700,1.1783836e+23,-463.75279,0,-100.13264,0.046925943,
15800,1.1940696e+23,-468.59344,0,-100.13297,0.0064833994,
15900,1.2007513e+23,-470.65534,0,-100.13309,0.022458944,
16000,1.1970308e+23,-469.50637,0,-100.13214,0.070869775,
16100,1.2171172e+23,-475.70626,0,-100.13389,0.050912382,
16200,1.2295861e+23,-479.55409,0,-100.1341,-0.017728518,
16300,1.1811767e+23,-464.61499,0,-100.13295,0.025536137,
16400,1.1660527e+23,-459.94745,0,-100.13231,0.057065743,
16500,1.1661737e+23,-459.98571,0,-100.13325,0.010409836,
16600,1.1893679e+23,-467.1425,0,-100.13286,-0.013747135,
16700,1.1783948e+23,-463.75827,0,-100.13467,0.062205763,
16800,1.1745447e+23,-462.56922,0,-100.13366,0.069460835,
16900,1.1889735e+23,-467.02095,0,-100.13301,0.033904238,
17000,1.1806185e+23,-464.44433,0,-100.13455,0.030404191,
17100,1.1424377e+23,-452.66006,0,-100.13192,0.070809108,
17200,1.1778037e+23,-463.57558,0,-100.13436,0.032512678,
17300,1.1726322e+23,-461.97868,0,-100.13329,0.026938635,
17400,1.1363391e+23,-450.77737,0,-100.13112,0.057427416,
17500,1.1812185e+23,-464.62664,0,-100.13172,0.023351377,
17600,1.2261354e+23,-478.49001,0,-100.13482,0.0045270428,
17700,1.2089177e+23,-473.17603,0,-100.13381,0.054579287,
17800,1.223767e+23,-477.75651,0,-100.13218,0.067444544,
17900,1.1792649e+23,-464.02386,0,-100.13176,0.10787666,
18000,1.2118247e+23,-474.07307,0,-100.13383,0.057685452,
18100,1.2091727e+23,-473.25541,0,-100.13449,0.055577044,
18200,1.2064167e+23,-472.40372,0,-100.13324,0.098124494,
18300,1.2395799e+23,-482.6378,0,-100.13399,0.054267119,
18400,1.2163818e+23,-475.47817,0,-100.13273,0.035172858,
18500,1.1559604e+23,-456.83387,0,-100.13295,0.025672369,
18600,1.1071799e+23,-441.77939,0,-100.13095,0.036563689,
18700,1.1582505e+23,-457.54111,0,-100.13352,-0.0030646394,
18800,1.1249327e+23,-447.25977,0,-100.13326,0.073372475,
18900,1.1462263e+23,-453.83013,0,-100.13292,0.056971589,
19000,1.1440857e+23,-453.16978,0,-100.13311,0.022236375,
19100,1.1261625e+23,-447.64028,0,-100.13428,0.027591422,
19200,1.0734588e+23,-431.37407,0,-100.13112,0.045146437,
19300,1.0751649e+23,-431.90411,0,-100.1347,0.025609562,
19400,1.1308111e+23,-449.07335,0,-100.1329,-0.0029344112,
19500,1.126308e+23,-447.68395,0,-100.13303,0.042652476,
19600,1.18555e+23,-465.96636,0,-100.13483,0.012027584,
19700,1.18445e+23,-465.62489,0,-100.13281,0.055933622,
19800,1.1821676e+23,-464.92038,0,-100.1326,0.067905898,
19900,1.2279255e+23,-479.03996,0,-100.1324,0.027388303,
20000,1.2212015e+23,-476.9667,0,-100.13399,0.048366906,
20100,1.2346975e+23,-481.12977,0,-100.13256,0.024573495,
20200,1.1884778e+23,-466.86682,0,-100.13186,0.055942124,
20300,1.1974298e+23,-469.62954,0,-100.1322,0.040425079,
20400,1.1718536e+23,-461.73741,0,-100.13226,0.053110504,
20500,1.1589369e+23,-457.75344,0,-100.13405,0.062702574,
20600,1.2267911e+23,-478.69199,0,-100.13447,-0.0080417819,
20700,1.2066888e+23,-472.48733,0,-100.13288,0.069433642,
20800,1.2351583e+23,-481.2748,0,-100.13537,0.09610347,
20900,1.2489743e+23,-485.53763,0,-100.13493,0.076045271,
21000,1.2385134e+23,-482.3084,0,-100.13367,0.030166942,
21100,1.2212575e+23,-476.98261,0,-100.13263,0.059106869,
21200,1.2144735e+23,-474.89084,0,-100.13425,0.084771869,
21300,1.2495726e+23,-485.72243,0,-100.1351,0.063783028,
21400,1.2364923e+23,-481.68451,0,-100.13343,0.028382891,
21500,1.2222306e+23,-477.285,0,-100.13475,-0.026155525,
21600,1.1424832e+23,-452.67481,0,-100.13265,0.02598007,
21700,1.1219673e+23,-446.34318,0,-100.13173,0.028743448,
21800,1.153821e+23,-456.17488,0,-100.13416,0.021150445,
21900,1.1690248e+23,-460.86618,0,-100.13392,0.027324215,
22000,1.2132894e+23,-474.52506,0,-100.13385,-0.033109745,
22100,1.1383335e+23,-451.39417,0,-100.13248,0.058505913,
22200,1.139164e+23,-451.65114,0,-100.1332,0.036507297,
22300,1.1202607e+23,-445.81621,0,-100.13136,0.053236997,
22400,1.158316e+23,-457.5609,0,-100.1331,0.029995538,
22500,1.1598382e+23,-458.03388,0,-100.13638,0.069235369,
22600,1.1257096e+23,-447.49916,0,-100.13291,0.1020847,
22700,1.1542848e+23,-456.31778,0,-100.13391,0.021706332,
22800,1.1207635e+23,-445.97329,0,-100.13328,0.0019378501,
22900,1.1197125e+23,-445.64855,0,-100.13285,-0.0096565961,
23000,1.102722e+23,-440.4079,0,-100.13507,0.0046380457,
23100,1.1520147e+23,-455.61744,0,-100.13409,-0.04213762,
23200,1.1081938e+23,-442.09309,0,-100.13178,0.021001028,
23300,1.1448958e+23,-453.42105,0,-100.13441,0.0087873442,
23400,1.0994388e+23,-439.39295,0,-100.13323,0.051628295,
23500,1.1633236e+23,-459.10592,0,-100.13293,-0.0013270696,
23600,1.1752997e+23,-462.80263,0,-100.13409,0.028061453,
23700,1.2554195e+23,-487.52436,0,-100.13283,0.021802844,
23800,1.1980509e+23,-469.82346,0,-100.13448,0.21446409,
23900,1.2979401e+23,-500.64941,0,-100.13709,0.081359278,
24000,1.2499922e+23,-485.85043,0,-100.13364,0.027730517,
24100,1.1832127e+23,-465.24266,0,-100.13237,0.021415788,
24200,1.1951499e+23,-468.92632,0,-100.13251,-0.034923544,
24300,1.1716617e+23,-461.67754,0,-100.13162,-0.02248368,
24400,1.207764e+23,-472.81895,0,-100.13274,-0.010510251,
24500,1.2298125e+23,-479.62277,0,-100.13294,0.034850591,
24600,1.3029593e+23,-502.19688,0,-100.13575,0.039769958,
24700,1.3541442e+23,-517.99237,0,-100.13681,0.050436639,
24800,1.3604146e+23,-519.9249,0,-100.13447,0.053768267,
24900,1.2783195e+23,-494.58959,0,-100.13168,0.092469539,
25000,1.3659492e+23,-521.6325,0,-100.13423,-0.0082473692,
25100,1.3563004e+23,-518.66029,0,-100.13941,0.057721758,
25200,1.3309481e+23,-510.83227,0,-100.13447,0.14942419,
25300,1.4025572e+23,-532.92951,0,-100.13492,0.075172824,
25400,1.3659019e+23,-521.61723,0,-100.13356,0.12502836,
25500,1.3691212e+23,-522.61042,0,-100.13335,0.11712999,
25600,1.3870533e+23,-528.14471,0,-100.13421,0.026922327,
25700,1.2981418e+23,-500.70889,0,-100.13431,0.076857611,
25800,1.2940746e+23,-499.4522,0,-100.13264,0.06457027,
25900,1.2601326e+23,-488.97766,0,-100.1318,0.067256583,
26000,1.2681274e+23,-491.44615,0,-100.13327,-0.019939991,
26100,1.1887893e+23,-466.963,0,-100.13192,0.028815033,
26200,1.1628973e+23,-458.97402,0,-100.13255,0.0073878934,
26300,1.1652118e+23,-459.68976,0,-100.13411,-0.011422317,
26400,1.1456036e+23,-453.63791,0,-100.13287,0.02502495,
26500,1.1617281e+23,-458.61347,0,-100.13281,0.032225826,
26600,1.2308634e+23,-479.94773,0,-100.13361,-0.0032859908,
26700,1.225646e+23,-478.33812,0,-100.13397,0.036856196,
26800,1.2872526e+23,-497.34876,0,-100.13433,-0.0030820913,
26900,1.2932461e+23,-499.19918,0,-100.13528,0.027219584,
27000,1.3732178e+23,-523.87681,0,-100.13562,-0.0024436723,
27100,1.3294155e+23,-510.35917,0,-100.13429,0.11501681,
27200,1.3378425e+23,-512.96063,0,-100.13539,0.13093611,
27300,1.3658989e+23,-521.61935,0,-100.1366,0.053663901,
27400,1.2671195e+23,-491.13666,0,-100.13481,0.058285262,
27500,1.317556e+23,-506.69892,0,-100.13358,-0.045750715,
27600,1.2043935e+23,-471.77865,0,-100.1325,0.093692884,
27700,1.2518445e+23,-486.42202,0,-100.13365,0.021468458,
27800,1.2532546e+23,-486.8553,0,-100.13179,0.014875018,
27900,1.2871512e+23,-497.31565,0,-100.13252,0.031781355,
28000,1.2939742e+23,-499.42409,0,-100.13552,0.074119864,
28100,1.2765394e+23,-494.04367,0,-100.13506,0.13767642,
28200,1.3088055e+23,-503.99857,0,-100.13343,0.12879202,
28300,1.3083971e+23,-503.8722,0,-100.13308,0.081322384,
28400,1.3122316e+23,-505.05412,0,-100.13177,0.035147358,
28500,1.2674579e+23,-491.24159,0,-100.13532,0.039945374,
28600,1.3095199e+23,-504.22073,0,-100.13515,-0.032666787,
28700,1.2828416e+23,-495.98726,0,-100.13395,0.022518497,
28800,1.2600168e+23,-488.9445,0,-100.13437,0.072508439,
28900,1.3040909e+23,-502.54496,0,-100.13463,-0.018683049,
29000,1.2794155e+23,-494.93224,0,-100.13615,0.0080160274,
29100,1.2806455e+23,-495.3097,0,-100.13404,0.010105541,
29200,1.3184004e+23,-506.95943,0,-100.13353,0.01402993,
29300,1.3863451e+23,-527.9262,0,-100.13425,0.042593078,
29400,1.3709402e+23,-523.17214,0,-100.13378,0.11261092,
29500,1.4282586e+23,-540.8591,0,-100.13369,0.067384155,
29600,1.3915293e+23,-529.52904,0,-100.13737,0.1264836,
29700,1.4103181e+23,-535.32614,0,-100.13673,0.1065978,
29800,1.3473192e+23,-515.88106,0,-100.13153,0.1170272,
29900,1.383455e+23,-527.03669,0,-100.13654,0.030214569,
30000,1.3408336e+23,-513.88162,0,-100.13341,0.019889626,
30100,1.3355437e+23,-512.24924,0,-100.13336,-0.0081781098,
30200,1.3343492e+23,-511.88239,0,-100.1351,-0.010647224,
30300,1.2872886e+23,-497.36002,0,-100.13448,0.050533195,
30400,1.3193661e+23,-507.25945,0,-100.13558,0.0018797552,
30500,1.3393835e+23,-513.4336,0,-100.13283,-0.02168851,
30600,1.325234e+23,-509.0694,0,-100.13485,0.037102077,
30700,1.3793017e+23,-525.75249,0,-100.13397,0.041822981,
30800,1.4281307e+23,-540.82342,0,-100.13745,0.06330171,
30900,1.4386143e+23,-544.0573,0,-100.13636,0.082945438,
31000,1.3754512e+23,-524.56618,0,-100.13582,0.14004846,
31100,1.4613051e+23,-551.05739,0,-100.13463,-0.0071128174,
31200,1.4318311e+23,-541.96275,0,-100.13494,0.043330226,
31300,1.4829417e+23,-557.73484,0,-100.13556,0.067989988,
31400,1.335231e+23,-512.15281,0,-100.13342,0.26569675,
31500,1.3643795e+23,-521.14625,0,-100.13234,0.16072068,
31600,1.4155767e+23,-536.94586,0,-100.13376,0.0044809777,
31700,1.3530665e+23,-517.65573,0,-100.13275,0.011315562,
31800,1.3335714e+23,-511.64122,0,-100.13392,0.01972987,
31900,1.2813942e+23,-495.54076,0,-100.13407,0.065235426,
32000,1.2977371e+23,-500.58385,0,-100.13414,0.027279908,
32100,1.2617386e+23,-489.47455,0,-100.13309,0.037445852,
32200,1.2152522e+23,-475.13071,0,-100.13383,0.08655387,
32300,1.3307475e+23,-510.76951,0,-100.13363,-0.019292821,
32400,1.2696361e+23,-491.91223,0,-100.13382,0.076486348,
32500,1.3463815e+23,-515.59461,0,-100.13445,0.0072182736,
32600,1.3121028e+23,-505.01624,0,-100.13364,0.07020991,
32700,1.3898875e+23,-529.02159,0,-100.13656,0.02621002,
32800,1.3853892e+23,-527.6313,0,-100.13433,0.10218285,
32900,1.3895367e+23,-528.91491,0,-100.13811,0.15969943,
33000,1.4035783e+23,-533.24682,0,-100.13715,0.12731005,
33100,1.3822539e+23,-526.66343,0,-100.13393,0.12635646,
33200,1.4161896e+23,-537.1362,0,-100.13498,0.086606861,
33300,1.3986842e+23,-531.73619,0,-100.1367,0.10578559,
33400,1.3331776e+23,-511.52369,0,-100.13794,0.11095828,
33500,1.3106926e+23,-504.58187,0,-100.13441,0.018846717,
33600,1.2773344e+23,-494.28817,0,-100.13424,0.0030249418,
33700,1.2730371e+23,-492.96191,0,-100.13404,0.0093409235,
33800,1.2447857e+23,-484.24286,0,-100.13266,0.053564053,
33900,1.2370981e+23,-481.87212,0,-100.13413,0.051869581,
34000,1.2919198e+23,-498.78871,0,-100.13407,0.011208225,
34100,1.2811159e+23,-495.45343,0,-100.13263,0.07580542,
34200,1.2775902e+23,-494.36562,0,-100.13275,0.12487942,
34300,1.3238011e+23,-508.62688,0,-100.13449,0.10145922,
34400,1.3905537e+23,-529.22458,0,-100.13396,0.060954543,
34500,1.4255492e+23,-540.02382,0,-100.13446,0.063620029,
34600,1.4113063e+23,-535.62895,0,-100.13459,0.096062982,
34700,1.3947248e+23,-530.51523,0,-100.13752,0.097114611,
34800,1.3606263e+23,-519.98885,0,-100.1331,0.096759157,
34900,1.3992549e+23,-531.91131,0,-100.13571,0.094552892,
35000,1.4505045e+23,-547.72668,0,-100.13672,0.07119146,
35100,1.4196445e+23,-538.20388,0,-100.13657,0.076270527,
35200,1.3844782e+23,-527.35396,0,-100.13811,0.053897741,
35300,1.3816549e+23,-526.47971,0,-100.13504,0.048511394,
35400,1.3651655e+23,-521.39262,0,-100.1362,0.03688408,
35500,1.2955966e+23,-499.92405,0,-100.13486,0.051052166,
35600,1.2501668e+23,-485.9056,0,-100.13494,0.063992282,
35700,1.2653277e+23,-490.58354,0,-100.13457,0.014492943,
35800,1.2736341e+23,-493.14762,0,-100.13551,-0.018720567,
35900,1.2089722e+23,-473.19563,0,-100.13659,0.0633658,
36000,1.2512985e+23,-486.25282,0,-100.13292,0.021336761,
36100,1.2858671e+23,-496.92157,0,-100.13466,0.030584208,
36200,1.3131722e+23,-505.34781,0,-100.13522,0.045211691,
36300,1.3427198e+23,-514.4615,0,-100.13123,0.05055822,
36400,1.3490488e+23,-516.41979,0,-100.13657,0.094536906,
36500,1.3649466e+23,-521.32138,0,-100.13248,0.043710689,
36600,1.3840641e+23,-527.22574,0,-100.13764,0.052389226,
36700,1.3983899e+23,-531.64388,0,-100.13522,0.067450682,
36800,1.4409803e+23,-544.79001,0,-100.139,0.048052721,
36900,1.4208995e+23,-538.59003,0,-100.13545,0.13596334,
37000,1.3523388e+23,-517.43306,0,-100.13463,0.21120357,
37100,1.338096e+23,-513.03549,0,-100.13202,0.14534704,
37200,1.3407913e+23,-513.86846,0,-100.13329,0.054257732,
37300,1.2779992e+23,-494.49465,0,-100.13558,0.075892019,
37400,1.281824e+23,-495.67538,0,-100.13607,-0.010590269,
37500,1.2119157e+23,-474.09985,0,-100.13251,-0.014993639,
37600,1.1451549e+23,-453.50038,0,-100.13379,0.042473337,
37700,1.1770995e+23,-463.35841,0,-100.1345,-0.00059593253,
37800,1.1999014e+23,-470.39468,0,-100.13466,-0.040318056,
37900,1.1871349e+23,-466.45449,0,-100.13389,-0.044050792,
38000,1.2121557e+23,-474.17623,0,-100.13485,-0.02659747,
38100,1.185031e+23,-465.80649,0,-100.13511,0.066473216,
38200,1.2701284e+23,-492.06663,0,-100.1363,0.015566683,
38300,1.2533912e+23,-486.89989,0,-100.13424,0.069792188,
38400,1.3014643e+23,-501.73621,0,-100.13638,0.064635469,
38500,1.337505e+23,-512.85667,0,-100.13556,0.056723502,
38600,1.2913564e+23,-498.61454,0,-100.13378,0.11568296,
38700,1.3031682e+23,-502.26028,0,-100.13467,0.068556713,
38800,1.3349278e+23,-512.06026,0,-100.13444,-0.021747349,
38900,1.2930564e+23,-499.14009,0,-100.13473,0.029301829,
39000,1.3275676e+23,-509.79051,0,-100.13586,0.026038304,
39100,1.3249358e+23,-508.97734,0,-100.13481,0.084644031,
39200,1.3069092e+23,-503.41554,0,-100.13555,0.15213804,
39300,1.4356401e+23,-543.13955,0,-100.13638,0.025417097,
39400,1.3527916e+23,-517.57383,0,-100.13568,0.090413844,
39500,1.32998e+23,-510.53679,0,-100.13774,0.10487615,
39600,1.3275478e+23,-509.78463,0,-100.13609,0.088317209,
39700,1.3120852e+23,-505.01149,0,-100.13432,0.037431608,
39800,1.3422667e+23,-514.3256,0,-100.13517,-0.023674377,
39900,1.2903226e+23,-498.29812,0,-100.13634,0.052472072,
40000,1.3775174e+23,-525.20177,0,-100.13384,-0.0043708157,
40100,1.3364692e+23,-512.53536,0,-100.1339,0.11198344,
40200,1.3769284e+23,-525.02298,0,-100.13681,0.14779424,
40300,1.4181463e+23,-537.74263,0,-100.13761,0.11789714,
40400,1.3630775e+23,-520.74521,0,-100.13309,0.09286206,
40500,1.3499728e+23,-516.70283,0,-100.1345,0.05630158,
40600,1.387812e+23,-528.38071,0,-100.13611,-0.016586668,
40700,1.3308702e+23,-510.80869,0,-100.13494,0.024750058,
40800,1.310095e+23,-504.39655,0,-100.13349,0.042842377,
40900,1.3325333e+23,-511.32139,0,-100.13444,0.018531652,
41000,1.3456254e+23,-515.36466,0,-100.1378,0.044942348,
41100,1.3254948e+23,-509.14969,0,-100.13464,0.065881795,
41200,1.3187599e+23,-507.07172,0,-100.1349,0.081814886,
41300,1.2849272e+23,-496.63159,0,-100.13471,0.10199046,
41400,1.3000694e+23,-501.30394,0,-100.13454,0.066716865,
41500,1.2759456e+23,-493.85973,0,-100.13434,0.062723414,
41600,1.1994985e+23,-470.27011,0,-100.13442,0.11818565,
41700,1.2875123e+23,-497.43032,0,-100.13576,0.013335053,
41800,1.1930624e+23,-468.28324,0,-100.13358,0.11223893,
41900,1.2328919e+23,-480.57367,0,-100.13358,0.080247095,
42000,1.2856486e+23,-496.85329,0,-100.13381,0.0014570598,
42100,1.2620281e+23,-489.56449,0,-100.13371,0.042963447,
42200,1.2912724e+23,-498.59092,0,-100.13607,0.052994242,
42300,1.2796635e+23,-495.00849,0,-100.13587,0.033334266,
42400,1.2284983e+23,-479.21615,0,-100.13184,0.06699886,
42500,1.2785817e+23,-494.67327,0,-100.13446,0.020583369,
42600,1.2881342e+23,-497.62198,0,-100.1355,0.072487294,
42700,1.3121594e+23,-505.03552,0,-100.13544,0.10113148,
42800,1.3036989e+23,-502.42444,0,-100.13508,0.068589881,
42900,1.3234439e+23,-508.51612,0,-100.13394,0.032436372,
43000,1.2455966e+23,-484.49416,0,-100.13375,0.12493224,
43100,1.2403446e+23,-482.87589,0,-100.13611,0.073511081,
43200,1.2154211e+23,-475.18532,0,-100.13632,0.013391734,
43300,1.1946652e+23,-468.7777,0,-100.13345,0.02124925,
43400,1.2293883e+23,-479.49365,0,-100.1347,0.025043335,
43500,1.2480744e+23,-485.25979,0,-100.13478,0.022108343,
43600,1.2303453e+23,-479.79043,0,-100.13618,0.035420063,
43700,1.2045799e+23,-471.838,0,-100.13431,0.086826679,
43800,1.2290527e+23,-479.38983,0,-100.13446,0.058154818,
43900,1.2097082e+23,-473.42077,0,-100.13463,0.078039627,
44000,1.16466e+23,-459.5207,0,-100.13532,0.093014385,
44100,1.2196076e+23,-476.47498,0,-100.13413,-0.031422868,
44200,1.1648793e+23,-459.58683,0,-100.13379,-0.001745792,
44300,1.1695072e+23,-461.01682,0,-100.13571,0.0065086356,
44400,1.1846633e+23,-465.69415,0,-100.13624,0.0014738862,
44500,1.16769e+23,-460.45417,0,-100.13381,0.035844289,
44600,1.2104642e+23,-473.65403,0,-100.13458,0.034024513,
44700,1.1706115e+23,-461.35544,0,-100.13355,0.069867736,
44800,1.194774e+23,-468.81197,0,-100.13414,-0.0025413387,
44900,1.2102418e+23,-473.58591,0,-100.13509,-0.0070619455,
45000,1.2013737e+23,-470.85072,0,-100.13641,0.027201753,
45100,1.2414588e+23,-483.21984,0,-100.13623,0.0099444367,
45200,1.2427963e+23,-483.63167,0,-100.13535,0.067293522,
45300,1.2298489e+23,-479.63527,0,-100.13419,0.084481919,
45400,1.1913426e+23,-467.7527,0,-100.13373,0.065580248,
45500,1.173176e+23,-462.14799,0,-100.13477,0.0044303668,
45600,1.1839244e+23,-465.46442,0,-100.13451,-0.069320132,
45700,1.1696677e+23,-461.06423,0,-100.1336,-0.031047677,
45800,1.2187077e+23,-476.19752,0,-100.13435,0.0073376592,
45900,1.2392121e+23,-482.52683,0,-100.13652,0.06189614,
46000,1.2367755e+23,-481.77281,0,-100.13437,0.098743311,
46100,1.2236472e+23,-477.72402,0,-100.13664,0.099902995,
46200,1.2131703e+23,-474.4925,0,-100.13804,0.025304441,
46300,1.2135844e+23,-474.61629,0,-100.13406,-0.0062333924,
46400,1.2067213e+23,-472.49953,0,-100.13507,0.0013782642,
46500,1.1411315e+23,-452.25905,0,-100.13398,0.083407013,
46600,1.226244e+23,-478.52431,0,-100.13562,0.0066562153,
46700,1.1826122e+23,-465.05669,0,-100.13169,0.051157132,
46800,1.2708667e+23,-492.29482,0,-100.13666,0.010847203,
46900,1.2472842e+23,-485.01598,0,-100.13481,0.061147901,
47000,1.337744e+23,-512.93265,0,-100.13782,-0.0017171108,
47100,1.2617002e+23,-489.46351,0,-100.13392,0.1351591,
47200,1.3547376e+23,-518.17709,0,-100.13845,0.053837797,
47300,1.3374127e+23,-512.82889,0,-100.13628,-0.0036473843,
47400,1.266319e+23,-490.88956,0,-100.13472,0.048083663,
47500,1.2515913e+23,-486.34526,0,-100.13502,0.027376894,
47600,1.2437193e+23,-483.91498,0,-100.13385,0.037157983,
47700,1.2167682e+23,-475.59968,0,-100.135,0.070510358,
47800,1.2596628e+23,-488.83541,0,-100.13449,-0.009372351,
47900,1.2353385e+23,-481.32884,0,-100.1338,0.028607624,
48000,1.2677131e+23,-491.32036,0,-100.13531,0.039324364,
48100,1.1869232e+23,-466.38759,0,-100.13231,0.13757422,
48200,1.3121391e+23,-505.03045,0,-100.13664,0.00062222666,
48300,1.2709462e+23,-492.31959,0,-100.13689,0.064769907,
48400,1.3064792e+23,-503.28195,0,-100.13465,0.048711706,
48500,1.2950659e+23,-499.7626,0,-100.13715,0.075072805,
48600,1.3308013e+23,-510.78948,0,-100.13698,0.016899366,
48700,1.2878869e+23,-497.54589,0,-100.13572,0.013536882,
48800,1.2619179e+23,-489.53088,0,-100.13411,0.014199886,
48900,1.2593458e+23,-488.73863,0,-100.13554,0.035463551,
49000,1.3124758e+23,-505.13412,0,-100.13642,-0.011194817,
49100,1.251551e+23,-486.33196,0,-100.13416,0.074946164,
49200,1.2548624e+23,-487.35633,0,-100.13672,0.10654463,
49300,1.2948303e+23,-499.68954,0,-100.13681,0.010820792,
49400,1.2460595e+23,-484.63888,0,-100.1356,0.0073173328,
49500,1.2235397e+23,-477.68919,0,-100.13498,0.0078418106,
49600,1.2488982e+23,-485.51453,0,-100.1353,-0.036434462,
49700,1.1804052e+23,-464.37575,0,-100.13178,0.058156102,
49800,1.1839491e+23,-465.4719,0,-100.13437,0.077617968,
49900,1.17291e+23,-462.06433,0,-100.1332,0.067653519,
50000,1.2562179e+23,-487.77379,0,-100.13588,-0.033982259,
50100,1.2125091e+23,-474.28552,0,-100.13508,0.047897446,
50200,1.2495616e+23,-485.71907,0,-100.13516,0.083678469,
50300,1.2682102e+23,-491.47354,0,-100.1351,0.092715162,
50400,1.2637335e+23,-490.09372,0,-100.13669,0.069934246,
50500,1.2682893e+23,-491.49688,0,-100.13406,0.023164949,
50600,1.240399e+23,-482.89397,0,-100.13739,0.015291565,
50700,1.2642703e+23,-490.25932,0,-100.13665,-0.019438216,
50800,1.2405856e+23,-482.95015,0,-100.13599,0.04722164,
50900,1.2736136e+23,-493.14262,0,-100.13683,0.039227119,
51000,1.2697579e+23,-491.95087,0,-100.13488,0.032392284,
51100,1.2904462e+23,-498.33571,0,-100.13581,0.0082901272,
51200,1.2771234e+23,-494.22457,0,-100.13576,0.041616913,
51300,1.2685194e+23,-491.56923,0,-100.1354,0.062624852,
51400,1.3307457e+23,-510.77162,0,-100.13629,0.010519234,
51500,1.3287178e+23,-510.14429,0,-100.13473,0.03256691,
51600,1.3105565e+23,-504.5425,0,-100.13704,0.088197424,
51700,1.3327591e+23,-511.39332,0,-100.1367,0.061212496,
51800,1.3409843e+23,-513.92946,0,-100.13475,-0.0141817,
51900,1.259403e+23,-488.75676,0,-100.13603,0.078140454,
52000,1.2331929e+23,-480.6688,0,-100.13586,0.051856768,
52100,1.3115915e+23,-504.86092,0,-100.13608,-0.059545491,
52200,1.1999019e+23,-470.39698,0,-100.13683,0.079297172,
52300,1.2251547e+23,-478.18874,0,-100.13619,0.023158334,
52400,1.2757452e+23,-493.79939,0,-100.13584,-0.065007078,
52500,1.2097752e+23,-473.44262,0,-100.1358,0.066708251,
52600,1.236208e+23,-481.59923,0,-100.1359,0.063038103,
52700,1.2274338e+23,-478.89274,0,-100.13691,0.08748408,
52800,1.2462773e+23,-484.70686,0,-100.13639,0.055370718,
52900,1.2740738e+23,-493.2837,0,-100.1359,0.0088892766,
53000,1.2644624e+23,-490.32001,0,-100.13807,0.038288953,
53100,1.2640457e+23,-490.19017,0,-100.13679,0.06885175,
53200,1.3354746e+23,-512.23095,0,-100.13639,-0.014530027,
53300,1.3147517e+23,-505.83507,0,-100.13509,0.053299742,
53400,1.3180959e+23,-506.86909,0,-100.13716,0.12052392,
53500,1.3581105e+23,-519.21688,0,-100.13742,0.018224218,
53600,1.3251263e+23,-509.03699,0,-100.13565,0.01012709,
53700,1.3030308e+23,-502.21746,0,-100.13427,0.025941134,
53800,1.3363773e+23,-512.50829,0,-100.13518,-0.0058581536,
53900,1.3566911e+23,-518.77575,0,-100.13429,0.054486198,
54000,1.4246383e+23,-539.74285,0,-100.13456,0.089980053,
54100,1.4038764e+23,-533.34186,0,-100.14018,0.17079749,
54200,1.4366987e+23,-543.46555,0,-100.13573,0.097794726,
54300,1.4030457e+23,-533.08048,0,-100.13514,0.04103146,
54400,1.4176688e+23,-537.59406,0,-100.13641,0.026006007,
54500,1.4270715e+23,-540.49525,0,-100.13614,0.029373476,
54600,1.4210296e+23,-538.63191,0,-100.13718,0.046850122,
54700,1.4117237e+23,-535.75948,0,-100.13632,0.039924003,
54800,1.3826397e+23,-526.78459,0,-100.13603,0.042432205,
54900,1.3911779e+23,-529.4175,0,-100.13427,0.039682755,
55000,1.3776068e+23,-525.23013,0,-100.13461,0.023607881,
55100,1.3640217e+23,-521.04001,0,-100.13652,0.053613692,
55200,1.4436251e+23,-545.60152,0,-100.13439,-0.017594163,
55300,1.4020698e+23,-532.77806,0,-100.13385,0.088597438,
55400,1.4225219e+23,-539.09227,0,-100.13705,0.082508007,
55500,1.4378109e+23,-543.80957,0,-100.13654,0.038607307,
55600,1.4523581e+23,-548.29864,0,-100.13672,0.044460414,
55700,1.4315064e+23,-541.86572,0,-100.1381,0.074031986,
55800,1.4151526e+23,-536.81682,0,-100.1356,0.066949578,
55900,1.3693547e+23,-522.68569,0,-100.13656,0.15970609,
56000,1.4653128e+23,-552.29876,0,-100.13932,0.070768416,
56100,1.4025269e+23,-532.92097,0,-100.13573,0.12203326,
56200,1.4394105e+23,-544.3062,0,-100.13957,0.05082279,
56300,1.4566061e+23,-549.6082,0,-100.13545,0.022101487,
56400,1.3634458e+23,-520.86187,0,-100.13608,0.14733616,
56500,1.4379417e+23,-543.84898,0,-100.13561,0.061867006,
56600,1.4284355e+23,-540.91668,0,-100.13668,0.044685544,
56700,1.3965458e+23,-531.07881,0,-100.13918,0.045703412,
56800,1.3521851e+23,-517.38813,0,-100.13711,0.063143674,
56900,1.3293605e+23,-510.34342,0,-100.13551,0.051393509,
57000,1.2754354e+23,-493.70516,0,-100.13722,0.0751873,
57100,1.2820691e+23,-495.74892,0,-100.13397,0.0078515514,
57200,1.2629967e+23,-489.86618,0,-100.13653,0.021291294,
57300,1.2955134e+23,-499.89919,0,-100.13566,0.017115998,
57400,1.2564264e+23,-487.8381,0,-100.13586,0.082018821,
57500,1.263308e+23,-489.96254,0,-100.13682,0.07266915,
57600,1.263073e+23,-489.89007,0,-100.13687,0.032743963,
57700,1.2001227e+23,-470.46534,0,-100.13704,0.059476432,
57800,1.2388327e+23,-482.40999,0,-100.13674,-0.008260178,
57900,1.1705193e+23,-461.32835,0,-100.13493,0.025099925,
58000,1.1386499e+23,-451.49296,0,-100.13365,0.0020851665,
58100,1.1443401e+23,-453.24935,0,-100.1342,0.0030735366,
58200,1.1515927e+23,-455.48745,0,-100.1343,0.024115372,
58300,1.1651815e+23,-459.68038,0,-100.13409,0.022501432,
58400,1.1529162e+23,-455.89666,0,-100.13512,0.046751993,
58500,1.2062323e+23,-472.34928,0,-100.1357,0.013647973,
58600,1.1913516e+23,-467.75632,0,-100.13457,0.068694896,
58700,1.2219672e+23,-477.20498,0,-100.13599,0.03560865,
58800,1.2259975e+23,-478.44808,0,-100.13546,0.016582408,
58900,1.2087106e+23,-473.11343,0,-100.13512,0.015485977,
59000,1.1981336e+23,-469.84968,0,-100.13516,0.030984634,
59100,1.2302581e+23,-479.76484,0,-100.1375,0.0063702273,
59200,1.1924533e+23,-468.09745,0,-100.13575,0.044800459,
59300,1.2344788e+23,-481.06564,0,-100.13591,0.054976206,
59400,1.2755334e+23,-493.73506,0,-100.13689,0.067287595,
59500,1.2065233e+23,-472.43999,0,-100.13662,0.15916048,
59600,1.2551671e+23,-487.45026,0,-100.13662,0.047651798,
59700,1.2081186e+23,-472.93103,0,-100.13539,0.050177791,
59800,1.1955444e+23,-469.05197,0,-100.13642,0.059107603,
59900,1.1793908e+23,-464.06526,0,-100.13431,0.064374746,
60000,1.1483217e+23,-454.48058,0,-100.1368,0.10391606,
60100,1.1671094e+23,-460.27641,0,-100.13519,0.01566191,
60200,1.1606667e+23,-458.28868,0,-100.13553,-0.011927062,
60300,1.1293308e+23,-448.61886,0,-100.1352,0.048106599,
60400,1.1258054e+23,-447.53069,0,-100.13489,0.094095251,
60500,1.1838465e+23,-465.44186,0,-100.136,0.03529985,
60600,1.1479273e+23,-454.35627,0,-100.1342,0.034815508,
60700,1.1600242e+23,-458.09128,0,-100.13638,0.0081966275,
60800,1.1554236e+23,-456.67047,0,-100.13521,0.02803011,
60900,1.1184733e+23,-445.27009,0,-100.13679,0.077305692,
61000,1.1600745e+23,-458.10631,0,-100.13589,0.043127851,
61100,1.1650796e+23,-459.65143,0,-100.13656,0.039408735,
61200,1.1683901e+23,-460.67154,0,-100.13515,0.030237443,
61300,1.1465537e+23,-453.93364,0,-100.13541,0.031243718,
61400,1.1736246e+23,-462.28794,0,-100.13631,0.032482938,
61500,1.2145602e+23,-474.91957,0,-100.1362,0.012986098,
61600,1.1978572e+23,-469.76613,0,-100.1369,0.032951978,
61700,1.2116662e+23,-474.02756,0,-100.13723,0.074725261,
61800,1.2419463e+23,-483.36988,0,-100.13586,0.084953844,
61900,1.2458996e+23,-484.5929,0,-100.13896,0.053647892,
62000,1.2541985e+23,-487.15225,0,-100.13748,0.043221431,
62100,1.2637129e+23,-490.08775,0,-100.13709,0.040707334,
62200,1.2388078e+23,-482.40355,0,-100.138,0.090845424,
62300,1.2265068e+23,-478.60554,0,-100.13577,0.05676561,
62400,1.1927013e+23,-468.17237,0,-100.13413,0.042267159,
62500,1.1809873e+23,-464.55804,0,-100.13446,0.030283565,
62600,1.1289056e+23,-448.48656,0,-100.13409,0.05711092,
62700,1.1897815e+23,-467.27332,0,-100.13605,-0.032164934,
62800,1.1448996e+23,-453.42411,0,-100.1363,0.030446675,
62900,1.1510546e+23,-455.32291,0,-100.13582,0.070905114,
63000,1.1244581e+23,-447.11542,0,-100.13536,0.091434157,
63100,1.1472506e+23,-454.14755,0,-100.13427,-0.0048360358,
63200,1.1291046e+23,-448.54843,0,-100.13458,0.017316801,
63300,1.1401566e+23,-451.96028,0,-100.13603,0.070331645,
63400,1.1780639e+23,-463.65846,0,-100.13696,0.046692844,
63500,1.1592689e+23,-457.85745,0,-100.13564,0.050025321,
63600,1.1580285e+23,-457.47354,0,-100.13448,0.026754215,
63700,1.1640404e+23,-459.32954,0,-100.13534,0.031894711,
63800,1.1716371e+23,-461.67526,0,-100.1369,0.02909315,
63900,1.1243125e+23,-447.07153,0,-100.13638,0.050187652,
64000,1.1204537e+23,-445.87803,0,-100.13361,-0.003145004,
64100,1.1163289e+23,-444.60685,0,-100.13524,0.016378643,
64200,1.1073205e+23,-441.82691,0,-100.13508,0.050898622,
64300,1.1625476e+23,-458.86794,0,-100.1344,0.0051084002,
64400,1.1448191e+23,-453.39812,0,-100.13516,0.076323052,
64500,1.1812069e+23,-464.62688,0,-100.13552,0.062618036,
64600,1.2222039e+23,-477.27886,0,-100.13686,-0.0011529456,
64700,1.1767966e+23,-463.26598,0,-100.13553,0.052768094,
64800,1.1849089e+23,-465.77027,0,-100.13657,0.034892665,
64900,1.1967852e+23,-469.43333,0,-100.13489,0.046468957,
65000,1.1371595e+23,-451.0352,0,-100.13581,0.11113014,
65100,1.2624875e+23,-489.7078,0,-100.13525,0.022349269,
65200,1.184816e+23,-465.73964,0,-100.13462,0.15190259,
65300,1.2878786e+23,-497.54524,0,-100.13763,0.041341479,
65400,1.245218e+23,-484.38167,0,-100.13805,0.055257236,
65500,1.2729724e+23,-492.94561,0,-100.1377,-0.017114738,
65600,1.2536094e+23,-486.96866,0,-100.13568,0.0037258304,
65700,1.2333005e+23,-480.70314,0,-100.13698,0.059829947,
65800,1.2626368e+23,-489.75548,0,-100.13687,0.073793865,
65900,1.3010885e+23,-501.62101,0,-100.13715,0.079280221,
66000,1.2941436e+23,-499.47749,0,-100.13667,0.071143485,
66100,1.2892468e+23,-497.96528,0,-100.13549,0.093345171,
66200,1.2553164e+23,-487.49576,0,-100.13604,0.127031,
66300,1.2649647e+23,-490.47297,0,-100.13602,0.046927646,
66400,1.284788e+23,-496.59107,0,-100.13716,-0.035639343,
66500,1.2286045e+23,-479.25333,0,-100.13623,0.058092205,
66600,1.2001035e+23,-470.45844,0,-100.13606,0.11835148,
66700,1.2279187e+23,-479.04065,0,-100.13517,0.0046845906,
66800,1.1608561e+23,-458.34501,0,-100.13341,0.029076909,
66900,1.1778611e+23,-463.59491,0,-100.136,0.020756038,
67000,1.1537193e+23,-456.14304,0,-100.13368,0.06462867,
67100,1.2390764e+23,-482.48479,0,-100.13633,0.003033681,
67200,1.2318922e+23,-480.26789,0,-100.13631,0.060117453,
67300,1.2807466e+23,-495.34457,0,-100.13772,0.053974602,
67400,1.2978028e+23,-500.60827,0,-100.1383,0.064722505,
67500,1.2778448e+23,-494.44797,0,-100.13653,0.11773686,
67600,1.3099177e+23,-504.34564,0,-100.1373,0.025888032,
67700,1.2451221e+23,-484.35042,0,-100.1364,0.070256711,
67800,1.2444265e+23,-484.1373,0,-100.13796,0.072059859,
67900,1.2492924e+23,-485.63678,0,-100.13593,0.06096594,
68000,1.2178607e+23,-475.93555,0,-100.13375,0.095945093,
68100,1.2353103e+23,-481.32337,0,-100.13705,0.076849901,
68200,1.2741559e+23,-493.30956,0,-100.13643,0.029597456,
68300,1.223058e+23,-477.5418,0,-100.13625,0.062157466,
68400,1.1600317e+23,-458.09231,0,-100.13512,0.051701331,
68500,1.1663393e+23,-460.03984,0,-100.13627,-0.048551832,
68600,1.1111795e+23,-443.01851,0,-100.13588,-0.010554816,
68700,1.0962494e+23,-438.41016,0,-100.13458,0.013673485,
68800,1.089781e+23,-436.41818,0,-100.13861,0.054148307,
68900,1.1682264e+23,-460.62343,0,-100.13753,0.0076514352,
69000,1.186885e+23,-466.38157,0,-100.13809,0.040978345,
69100,1.2201009e+23,-476.62918,0,-100.13609,0.079201576,
69200,1.2316016e+23,-480.17932,0,-100.1374,0.073427596,
69300,1.2624085e+23,-489.68422,0,-100.13607,0.0021882051,
69400,1.2282426e+23,-479.14124,0,-100.13583,0.062179741,
69500,1.2189909e+23,-476.28631,0,-100.13575,0.11609775,
69600,1.2988625e+23,-500.93479,0,-100.13782,0.047937432,
69700,1.2295463e+23,-479.54214,0,-100.13443,0.095564833,
69800,1.2600098e+23,-488.94456,0,-100.13658,0.042861171,
69900,1.2707065e+23,-492.24424,0,-100.13552,0.011724105,
70000,1.2608433e+23,-489.20292,0,-100.13774,0.077890956,
70100,1.3092627e+23,-504.1444,0,-100.13817,0.059744528,
70200,1.2922614e+23,-498.89665,0,-100.13661,0.057858579,
70300,1.3079813e+23,-503.7499,0,-100.13908,0.038231358,
70400,1.2910647e+23,-498.52965,0,-100.13889,0.073402668,
70500,1.2619649e+23,-489.54872,0,-100.13744,0.065559429,
70600,1.2358271e+23,-481.48276,0,-100.13697,0.035647914,
70700,1.2158028e+23,-475.30249,0,-100.1357,0.025068686,
70800,1.1913614e+23,-467.76138,0,-100.13659,0.026350582,
70900,1.2102648e+23,-473.59616,0,-100.13826,0.021390275,
71000,1.2157453e+23,-475.28576,0,-100.1367,0.0561941,
71100,1.2417445e+23,-483.30868,0,-100.13692,0.040993266,
71200,1.2296893e+23,-479.58935,0,-100.13753,0.088462775,
71300,1.2906387e+23,-498.39606,0,-100.13676,0.015518429,
71400,1.2485145e+23,-485.3971,0,-100.13627,0.10627692,
71500,1.2972876e+23,-500.44817,0,-100.13719,0.1070341,
71600,1.3570287e+23,-518.88392,0,-100.13831,0.068785297,
71700,1.3260765e+23,-509.33304,0,-100.13849,0.082592092,
71800,1.2747028e+23,-493.47777,0,-100.13589,0.085767423,
71900,1.2581159e+23,-488.36057,0,-100.137,0.084789864,
72000,1.2662608e+23,-490.87347,0,-100.13657,0.040783979,
72100,1.2180233e+23,-475.98904,0,-100.13706,0.037177523,
72200,1.2066069e+23,-472.46617,0,-100.137,-0.014102355,
72300,1.1289072e+23,-448.48827,0,-100.13533,0.031528374,
72400,1.1864401e+23,-466.24185,0,-100.13568,-0.016333005,
72500,1.1719244e+23,-461.76326,0,-100.13625,0.059154504,
72600,1.2619114e+23,-489.53108,0,-100.13633,0.018570056,
72700,1.2674011e+23,-491.2261,0,-100.13735,0.061002974,
72800,1.292966e+23,-499.11233,0,-100.13489,0.059706118,
72900,1.3596528e+23,-519.69232,0,-100.13696,0.068406238,
73000,1.4128318e+23,-536.10352,0,-100.13842,0.093643951,
73100,1.3911191e+23,-529.40408,0,-100.139,0.13022252,
73200,1.3792007e+23,-525.72413,0,-100.13677,0.073460744,
73300,1.4299769e+23,-541.39248,0,-100.13684,0.018782955,
73400,1.4113098e+23,-535.63385,0,-100.13842,0.114847,
73500,1.4178894e+23,-537.67066,0,-100.14494,0.11570997,
73600,1.3673761e+23,-522.07714,0,-100.13857,0.076407425,
73700,1.2629466e+23,-489.85227,0,-100.13805,0.096159801,
73800,1.2535832e+23,-486.96136,0,-100.13648,0.05598247,
73900,1.2776853e+23,-494.40046,0,-100.13824,-0.0045193493,
74000,1.2415765e+23,-483.25694,0,-100.13702,0.045310745,
74100,1.2066434e+23,-472.47696,0,-100.13653,0.07404141,
74200,1.1733588e+23,-462.20716,0,-100.13753,0.036546338,
74300,1.1643388e+23,-459.42065,0,-100.13437,-0.028688284,
74400,1.1376577e+23,-451.18936,0,-100.13622,0.0058331586,
74500,1.0642581e+23,-428.53849,0,-100.13467,0.092544677,
74600,1.1131765e+23,-443.63505,0,-100.1362,0.00045538133,
74700,1.0810556e+23,-433.72552,0,-100.13839,0.031640723,
74800,1.0736974e+23,-431.4524,0,-100.13582,0.03417977,
74900,1.0848219e+23,-434.88533,0,-100.13603,0.018688384,
75000,1.1279746e+23,-448.20123,0,-100.13606,-0.0085299795,
75100,1.1184813e+23,-445.27156,0,-100.1358,0.012594709,
75200,1.0931393e+23,-437.45196,0,-100.13609,0.051954768,
75300,1.146701e+23,-453.97982,0,-100.13615,0.058557196,
75400,1.2006055e+23,-470.61326,0,-100.13599,0.027121362,
75500,1.2039674e+23,-471.65213,0,-100.13745,0.030770711,
75600,1.1753194e+23,-462.8128,0,-100.13819,0.071335015,
75700,1.2116038e+23,-474.0081,0,-100.13702,0.087032525,
75800,1.2587547e+23,-488.55998,0,-100.13927,0.080779585,
75900,1.2276393e+23,-478.95621,0,-100.13697,0.062519297,
76000,1.1566395e+23,-457.04937,0,-100.13891,0.066513515,
76100,1.1477692e+23,-454.30927,0,-100.13599,0.0031713112,
76200,1.1210856e+23,-446.07594,0,-100.13653,-0.016319531,
76300,1.10505e+23,-441.12617,0,-100.13497,-0.0019026588,
76400,1.1078275e+23,-441.98493,0,-100.13667,0.0091322574,
76500,1.1076694e+23,-441.93455,0,-100.13506,0.030009314,
76600,1.1368942e+23,-450.9544,0,-100.13686,0.046476771,
76700,1.2218862e+23,-477.18274,0,-100.13878,-0.0050046104,
76800,1.2068829e+23,-472.55092,0,-100.13659,0.037915312,
76900,1.2002173e+23,-470.49468,0,-100.13718,0.073438334,
77000,1.2470765e+23,-484.95519,0,-100.13809,0.066057191,
77100,1.2504334e+23,-485.98991,0,-100.13696,0.045337424,
77200,1.2540665e+23,-487.11154,0,-100.13752,0.0064015738,
77300,1.2635178e+23,-490.02966,0,-100.13921,0.0046909915,
77400,1.2003028e+23,-470.52369,0,-100.13982,0.10149712,
77500,1.2695016e+23,-491.87416,0,-100.13724,0.012313668,
77600,1.2383329e+23,-482.25595,0,-100.13693,0.022481586,
77700,1.2209866e+23,-476.90163,0,-100.13525,0.040979357,
77800,1.2841854e+23,-496.40723,0,-100.13924,0.013161494,
77900,1.244601e+23,-484.18932,0,-100.13611,0.076996098,
78000,1.2566235e+23,-487.90028,0,-100.13721,0.038668928,
78100,1.1977827e+23,-469.74279,0,-100.13656,0.08804074,
78200,1.2466036e+23,-484.80834,0,-100.13719,0.0032989127,
78300,1.227886e+23,-479.03231,0,-100.13695,0.00055624909,
78400,1.2104867e+23,-473.66275,0,-100.13637,0.014047086,
78500,1.2053248e+23,-472.0714,0,-100.13786,0.030139544,
78600,1.2391931e+23,-482.52136,0,-100.13689,0.012671073,
78700,1.2243913e+23,-477.95266,0,-100.13567,0.036159509,
78800,1.2599027e+23,-488.91287,0,-100.13794,0.0042430935,
78900,1.1935903e+23,-468.44955,0,-100.13699,0.10016325,
79000,1.255648e+23,-487.60162,0,-100.13959,0.019480225,
79100,1.2209457e+23,-476.89037,0,-100.13661,0.005301586,
79200,1.1517549e+23,-455.53991,0,-100.13673,0.059182863,
79300,1.14202e+23,-452.53575,0,-100.13652,0.056658555,
79400,1.166866e+23,-460.20277,0,-100.13667,0.013231477,
79500,1.1535475e+23,-456.09321,0,-100.13687,0.033499053,
79600,1.1561129e+23,-456.88603,0,-100.13809,0.0052325012,
79700,1.1429167e+23,-452.81337,0,-100.13744,0.0055636899,
79800,1.1441813e+23,-453.20244,0,-100.13629,0.0353878,
79900,1.2067903e+23,-472.52286,0,-100.13712,-0.0052341787,
80000,1.1900928e+23,-467.37095,0,-100.13764,0.033535763,
80100,1.1731756e+23,-462.14944,0,-100.13633,0.024849344,
80200,1.1383456e+23,-451.40251,0,-100.1371,0.059942902,
80300,1.191425e+23,-467.78143,0,-100.13704,0.026447646,
80400,1.1872682e+23,-466.49843,0,-100.13671,0.062794987,
80500,1.1785241e+23,-463.80058,0,-100.13707,0.095953609,
80600,1.2724289e+23,-492.77808,0,-100.13788,-0.0057863858,
80700,1.1388899e+23,-451.56824,0,-100.13486,0.12771281,
80800,1.2606272e+23,-489.13587,0,-100.13737,0.0074618337,
80900,1.1785576e+23,-463.81056,0,-100.13673,0.1005158,
81000,1.2850442e+23,-496.66886,0,-100.13588,0.0037632453,
81100,1.253621e+23,-486.97425,0,-100.13769,0.081457264,
81200,1.2509805e+23,-486.16107,0,-100.1393,0.12268637,
81300,1.3112816e+23,-504.76641,0,-100.13722,0.042079504,
81400,1.2284734e+23,-479.21357,0,-100.13694,0.10608546,
81500,1.2703131e+23,-492.12818,0,-100.14086,0.042599823,
81600,1.2503217e+23,-485.95713,0,-100.13864,0.030981238,
81700,1.2719826e+23,-492.64087,0,-100.13837,-0.025505998,
81800,1.197614e+23,-469.69003,0,-100.13586,0.048358776,
81900,1.242785e+23,-483.62911,0,-100.13629,0.0067107212,
82000,1.2599719e+23,-488.9326,0,-100.13632,-0.024306556,
82100,1.2953677e+23,-499.85729,0,-100.13873,0.0036349705,
82200,1.2863559e+23,-497.07352,0,-100.13579,0.062882588,
82300,1.2802631e+23,-495.19457,0,-100.1369,0.067093354,
82400,1.2807205e+23,-495.33546,0,-100.13665,0.034653739,
82500,1.2437948e+23,-483.94054,0,-100.13609,0.070960311,
82600,1.2672629e+23,-491.18433,0,-100.13821,0.073877326,
82700,1.2430029e+23,-483.69794,0,-100.13788,0.084557118,
82800,1.255841e+23,-487.6599,0,-100.13831,-0.0017183238,
82900,1.2302206e+23,-479.75265,0,-100.13689,-0.047537866,
83000,1.1738964e+23,-462.37079,0,-100.13528,0.024507987,
83100,1.187574e+23,-466.59286,0,-100.13678,0.046138246,
83200,1.2213388e+23,-477.01445,0,-100.1394,0.045389172,
83300,1.1857791e+23,-466.04039,0,-100.13817,0.09512144,
83400,1.276629e+23,-494.07361,0,-100.13734,-0.013417714,
83500,1.2236227e+23,-477.71714,0,-100.13732,0.057536762,
83600,1.2080021e+23,-472.89493,0,-100.13525,0.083101501,
83700,1.2048551e+23,-471.92709,0,-100.13849,0.053560888,
83800,1.2502834e+23,-485.94349,0,-100.13684,-0.011836486,
83900,1.2122658e+23,-474.21268,0,-100.13731,0.065974203,
84000,1.2452094e+23,-484.37771,0,-100.13676,0.069763202,
84100,1.2366711e+23,-481.7413,0,-100.13505,0.056411873,
84200,1.2486024e+23,-485.42463,0,-100.13669,0.020798566,
84300,1.1800767e+23,-464.27836,0,-100.13575,0.050680978,
84400,1.22565e+23,-478.34275,0,-100.13735,-0.010851286,
84500,1.1960785e+23,-469.21692,0,-100.13657,0.075869408,
84600,1.1931966e+23,-468.32851,0,-100.13743,0.079739827,
84700,1.2202731e+23,-476.68297,0,-100.13676,0.003374707,
84800,1.2406616e+23,-482.97522,0,-100.13763,-0.019391026,
84900,1.2853032e+23,-496.75033,0,-100.13743,-0.010004009,
85000,1.2371133e+23,-481.88191,0,-100.13922,0.09943078,
85100,1.2537809e+23,-487.0228,0,-100.13689,0.079835052,
85200,1.2802545e+23,-495.19338,0,-100.13839,0.041680838,
85300,1.2387929e+23,-482.39891,0,-100.13795,0.061999292,
85400,1.2543296e+23,-487.1925,0,-100.13727,0.049741672,
85500,1.1966987e+23,-469.40972,0,-100.13798,0.047112948,
85600,1.1647063e+23,-459.5356,0,-100.13595,0.0029605915,
85700,1.1679203e+23,-460.52812,0,-100.13667,-0.029450025,
85800,1.1144141e+23,-444.01911,0,-100.13836,0.047970275,
85900,1.1459281e+23,-453.74249,0,-100.13729,-0.0049599167,
86000,1.113233e+23,-443.65167,0,-100.13538,0.02907564,
86100,1.1483276e+23,-454.4817,0,-100.13608,0.0079883931,
86200,1.1745919e+23,-462.58661,0,-100.13649,0.026373154,
86300,1.1688741e+23,-460.82166,0,-100.13591,0.073951878,
86400,1.2076597e+23,-472.79222,0,-100.13819,0.060417411,
86500,1.2629997e+23,-489.86884,0,-100.13825,0.013702762,
86600,1.2471929e+23,-484.99115,0,-100.13814,0.072213226,
86700,1.2476751e+23,-485.14239,0,-100.14058,0.09286512,
86800,1.2766981e+23,-494.09755,0,-100.13997,0.093796285,
86900,1.3044973e+23,-502.67361,0,-100.13789,0.084021613,
87000,1.2507642e+23,-486.09271,0,-100.13769,0.10414021,
87100,1.2801615e+23,-495.16418,0,-100.13789,0.039829722,
87200,1.2147251e+23,-474.97086,0,-100.13662,0.095275993,
87300,1.2449601e+23,-484.30165,0,-100.13764,-0.0098497944,
87400,1.211364e+23,-473.93642,0,-100.13933,-0.023567252,
87500,1.2154547e+23,-475.19793,0,-100.13855,-0.0016870319,
87600,1.1578662e+23,-457.42702,0,-100.13803,0.070335822,
87700,1.1731826e+23,-462.15275,0,-100.13749,-0.019151595,
87800,1.1485297e+23,-454.54366,0,-100.13569,-0.024277006,
87900,1.1546321e+23,-456.42922,0,-100.13819,0.013983892,
88000,1.1597831e+23,-458.01728,0,-100.13681,0.041072076,
88100,1.1709403e+23,-461.4604,0,-100.13706,0.020549233,
88200,1.151992e+23,-455.61016,0,-100.1338,0.025305475,
88300,1.2042489e+23,-471.73791,0,-100.13635,0.018436781,
88400,1.1843518e+23,-465.5979,0,-100.13613,0.10797448,
88500,1.2836017e+23,-496.2267,0,-100.13883,0.033437359,
88600,1.2706679e+23,-492.23453,0,-100.13772,0.06859818,
88700,1.2823648e+23,-495.84541,0,-100.13923,0.13628998,
88800,1.3232451e+23,-508.46059,0,-100.13974,0.095927802,
88900,1.2945773e+23,-499.61254,0,-100.13787,0.062816956,
89000,1.2469102e+23,-484.90242,0,-100.13667,0.045923684,
89100,1.2412474e+23,-483.15598,0,-100.1376,0.015231107,
89200,1.1855204e+23,-465.95746,0,-100.13507,0.062237517,
89300,1.2163654e+23,-475.47734,0,-100.13694,-0.00041159729,
89400,1.1745797e+23,-462.58173,0,-100.13538,0.020316108,
89500,1.1878501e+23,-466.67783,0,-100.13654,-0.010170861,
89600,1.1680093e+23,-460.55671,0,-100.13781,0.024572841,
89700,1.1743418e+23,-462.51182,0,-100.13888,-0.0073564168,
89800,1.1907042e+23,-467.5578,0,-100.13581,-0.044245961,
89900,1.1973539e+23,-469.61072,0,-100.13682,-0.011275643,
90000,1.2505891e+23,-486.03909,0,-100.1381,0.0019272709,
90100,1.2952499e+23,-499.82128,0,-100.13907,0.023295417,
90200,1.3051924e+23,-502.88724,0,-100.13703,0.074900067,
90300,1.3376736e+23,-512.91222,0,-100.13911,0.094054244,
90400,1.3705573e+23,-523.06103,0,-100.1408,0.10008923,
90500,1.4009918e+23,-532.45186,0,-100.14031,0.042757217,
90600,1.3847455e+23,-527.43565,0,-100.13731,0.057458732,
90700,1.4125401e+23,-536.01661,0,-100.14155,0.058081141,
90800,1.4298284e+23,-541.34631,0,-100.13648,0.038169968,
90900,1.4453446e+23,-546.13887,0,-100.14113,0.072686631,
91000,1.3925597e+23,-529.85045,0,-100.14083,0.14143445,
91100,1.424158e+23,-539.59978,0,-100.13972,0.0457158,
91200,1.3868882e+23,-528.09638,0,-100.13684,0.017930569,
91300,1.3147908e+23,-505.8491,0,-100.13704,0.073730791,
91400,1.3265253e+23,-509.47106,0,-100.13803,0.043582188,
91500,1.3127525e+23,-505.22084,0,-100.13777,0.030346815,
91600,1.3215245e+23,-507.9272,0,-100.13728,-0.0037451885,
91700,1.3180843e+23,-506.86439,0,-100.13603,-0.021182199,
91800,1.3024409e+23,-502.03755,0,-100.13637,0.042773011,
91900,1.3302845e+23,-510.63194,0,-100.13893,0.080521113,
92000,1.4035833e+23,-533.25129,0,-100.14004,0.07825816,
92100,1.4140326e+23,-536.47367,0,-100.13803,0.094019399,
92200,1.4409979e+23,-544.79562,0,-100.13916,0.055137896,
92300,1.3783641e+23,-525.46813,0,-100.13892,0.095425162,
92400,1.3946502e+23,-530.49293,0,-100.13823,0.021371897,
92500,1.3503448e+23,-516.82188,0,-100.13876,0.078382243,
92600,1.3276114e+23,-509.80521,0,-100.13705,0.12683407,
92700,1.3837355e+23,-527.12478,0,-100.1381,0.063543374,
92800,1.3722214e+23,-523.57397,0,-100.14024,0.063887742,
92900,1.3308668e+23,-510.80861,0,-100.1359,0.057563507,
93000,1.3430102e+23,-514.5577,0,-100.13784,-0.0029595464,
93100,1.277532e+23,-494.35151,0,-100.1366,0.056259865,
93200,1.3456435e+23,-515.37171,0,-100.13927,7.9306958e-05,
93300,1.2923804e+23,-498.93634,0,-100.13958,0.12883856,
93400,1.3095011e+23,-504.21883,0,-100.13905,0.11284013,
93500,1.3300759e+23,-510.5674,0,-100.13874,0.019817624,
93600,1.3059519e+23,-503.12619,0,-100.1416,-0.0045593561,
93700,1.2744573e+23,-493.40546,0,-100.13934,0.046662254,
93800,1.2541487e+23,-487.13642,0,-100.13703,0.094363621,
93900,1.2873475e+23,-497.38061,0,-100.13687,0.076067579,
94000,1.3096302e+23,-504.25761,0,-100.13798,0.058761907,
94100,1.3222191e+23,-508.14325,0,-100.13901,0.052234608,
94200,1.2730848e+23,-492.97991,0,-100.1373,0.09869823,
94300,1.3272409e+23,-509.69203,0,-100.13818,0.055042196,
94400,1.338814e+23,-513.26385,0,-100.13882,0.071281181,
94500,1.3042471e+23,-502.5974,0,-100.13886,0.12169506,
94600,1.3351187e+23,-512.12313,0,-100.13839,0.047163388,
94700,1.2722431e+23,-492.72054,0,-100.13768,0.063135305,
94800,1.2851114e+23,-496.69255,0,-100.13884,0.09364577,
94900,1.214926e+23,-475.034,0,-100.13777,0.13177551,
95000,1.2439206e+23,-483.98097,0,-100.1377,0.010336752,
95100,1.1794599e+23,-464.08941,0,-100.13714,0.031526381,
95200,1.2086486e+23,-473.09663,0,-100.13745,-0.045461109,
95300,1.1850109e+23,-465.80215,0,-100.13698,-0.022428872,
95400,1.2076354e+23,-472.78392,0,-100.13739,0.023925589,
95500,1.2084995e+23,-473.05097,0,-100.13779,0.059459748,
95600,1.2207464e+23,-476.83079,0,-100.13854,0.0273668,
95700,1.2746848e+23,-493.47507,0,-100.13874,-0.060946624,
95800,1.1819851e+23,-464.86842,0,-100.13692,0.073740315,
95900,1.2778718e+23,-494.45802,0,-100.13825,0.056426822,
96000,1.2812492e+23,-495.50132,0,-100.13937,0.10178597,
96100,1.3088649e+23,-504.02118,0,-100.1377,0.092647448,
96200,1.3630506e+23,-520.74309,0,-100.13924,0.016834797,
96300,1.3006359e+23,-501.48359,0,-100.13939,0.03291528,
96400,1.2831102e+23,-496.07387,0,-100.13768,0.039795045,
96500,1.2808539e+23,-495.37881,0,-100.13886,0.063484688,
96600,1.230629e+23,-479.87825,0,-100.13646,0.14404134,
96700,1.3341691e+23,-511.83062,0,-100.13891,0.019333614,
96800,1.274687e+23,-493.47544,0,-100.13844,0.060264219,
96900,1.2532811e+23,-486.86847,0,-100.13681,0.081463748,
97000,1.2675113e+23,-491.25975,0,-100.13698,0.049341084,
97100,1.2944421e+23,-499.56978,0,-100.13683,0.039433131,
97200,1.278173e+23,-494.55105,0,-100.13833,0.11421973,
97300,1.3074392e+23,-503.58293,0,-100.13941,0.10931503,
97400,1.3378632e+23,-512.97125,0,-100.13964,0.052191038,
97500,1.3015724e+23,-501.77138,0,-100.13821,0.049219594,
97600,1.3011617e+23,-501.6444,0,-100.13796,0.010536123,
97700,1.3015083e+23,-501.75211,0,-100.13873,0.024746674,
97800,1.2859036e+23,-496.937,0,-100.13884,0.058001497,
97900,1.3488248e+23,-516.35282,0,-100.13872,0.029302264,
98000,1.328685e+23,-510.13794,0,-100.13848,0.080101384,
98100,1.3713925e+23,-523.31657,0,-100.13864,0.045870598,
98200,1.3556266e+23,-518.45255,0,-100.13959,0.049003658,
98300,1.3657962e+23,-521.59033,0,-100.13927,0.039200348,
98400,1.3441232e+23,-514.90385,0,-100.14055,0.097278603,
98500,1.3663469e+23,-521.75999,0,-100.13899,0.073399963,
98600,1.3352516e+23,-512.1642,0,-100.13845,0.079852177,
98700,1.2916455e+23,-498.70829,0,-100.13832,0.067752113,
98800,1.2368947e+23,-481.8124,0,-100.13718,0.035882357,
98900,1.2529929e+23,-486.77862,0,-100.1359,-0.0025233928,
99000,1.2035128e+23,-471.51291,0,-100.1385,0.077137598,
99100,1.2310152e+23,-479.99776,0,-100.1368,0.050599404,
99200,1.2596565e+23,-488.83675,0,-100.1378,0.040415731,
99300,1.2411877e+23,-483.13842,0,-100.13849,0.072288741,
99400,1.2781763e+23,-494.5524,0,-100.13869,0.028304112,
99500,1.2393822e+23,-482.58183,0,-100.13902,0.027361873,
99600,1.2413517e+23,-483.18906,0,-100.13852,0.027364785,
99700,1.3053064e+23,-502.92251,0,-100.13712,0.022276325,
99800,1.2615098e+23,-489.40803,0,-100.13718,0.12394624,
99900,1.2801544e+23,-495.16249,0,-100.13837,0.059025575,
100000,1.2813004e+23,-495.51541,0,-100.13769,0.062338284,


==> results/pair/rcut/DForce.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\pgfmathsetmacro{\rmin}{0.8}
\pgfmathsetmacro{\rmax}{2}
\pgfmathsetmacro{\rcut}{1.8}
\begin{axis}[%
samples=400,
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
xmin=0.8,
xmax=\rmax,
ymin=-7,
ymax=7,
restrict y to domain=-7:7,
axis background/.style={fill=white},
ylabel style={font=\color{white!15!black}},
ylabel={$V/\epsilon$},
ylabel={$\frac{\partial^2V}{\partial r^2}/\epsilon$},
xlabel style={font=\color{white!15!black}},
xlabel={$r/\sigma$},
xmajorgrids = true,
axis x line*=bottom,
axis y line*=left,
extra y ticks={0},
extra y tick style={
        grid=major},
xtick={1.122,\rcut},
    xticklabels={$2^{1/6}$,$r_c/\sigma$},
legend style={legend pos = outer north east, legend cell align=left, align=left, draw=white!15!black}
]

\addplot[dashed,line width=0.3mm,domain=\rcut:\rmax,mycolor2,forget plot] {0};
\addplot[dotted,line width=0.3mm,domain=\rcut:\rmax,mycolor3, forget plot] {0};
  \pgfmathparse{4*1*(-42*(1^6)/(\rcut^8)+156*(1^12)/(\rcut^14)} \pgfmathresult \let\maxY\pgfmathresult
\addplot[only marks,mark=*,color=mycolor3,fill=white,forget plot] coordinates{(0,0)(\rcut,0)(6,-5)};
\addplot[only marks,mark=*,color=mycolor3,fill=white,forget plot] coordinates{(0,0)(\rcut,\maxY)(6,-5)};
\addplot[dash dot,domain=\rcut:\rmax,mycolor4, forget plot] {0};
\addplot[domain=1.2:\rmax,mycolor1] {4*1*(-42*(1^6)/(x^8)+156*(1^12)/(x^14))};
\addlegendentry{$V$}
\addplot[dashed,line width=0.3mm,domain=1.2:\rcut,mycolor2] {4*1*(-42*(1^6)/(x^8)+156*(1^12)/(x^14))};
\addlegendentry{$V_{\text{SP}}$}
\addplot[dotted,line width=0.3mm,domain=1.2:\rcut,mycolor3] {4*1*(-42*(1^6)/(x^8)+156*(1^12)/(x^14))};
\addlegendentry{$V_{\text{SF}}$}
\addplot[dash dot,line width=0.3mm,domain=1.2:\rcut,mycolor4] {4*1*(-42*(1^6)/(x^8)+156*(1^12)/(x^14))-4*1*(-42*(1^6)/(\rcut^8)+156*(1^12)/(\rcut^14))};
\addlegendentry{$V_{\text{STF}}$}
\end{axis}
\end{tikzpicture}%

==> results/pair/rcut/Force.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\pgfmathsetmacro{\rmin}{0.8}
\pgfmathsetmacro{\rmax}{2}
\pgfmathsetmacro{\rcut}{1.8}
\begin{axis}[%
samples=400,
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
xmin=0.8,
xmax=\rmax,
ymin=-3,
ymax=3,
restrict y to domain=-3:3,
xtick={1.122,\rcut},
    xticklabels={$2^{1/6}$,$r_c/\sigma$},
axis background/.style={fill=white},
ylabel style={font=\color{white!15!black}},
ylabel={$\pd{V}{r}/\epsilon$},
xlabel style={font=\color{white!15!black}},
xlabel={$r/\sigma$},
xmajorgrids = true,
axis x line*=bottom,
axis y line*=left,
extra y ticks={0},
extra y tick style={
        grid=major},
legend style={legend pos = outer north east, legend cell align=left, align=left, draw=white!15!black}
]

\addplot[dashed,line width=0.3mm,domain=\rcut:\rmax,mycolor2,forget plot] {0};
  \pgfmathparse{4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))} \pgfmathresult \let\maxY\pgfmathresult
\addplot[only marks,mark=*,color=mycolor2,fill=white,forget plot] coordinates{(0,0)(\rcut,0)(6,-5)};
\addplot[only marks,mark=*,color=mycolor2,fill=white,forget plot] coordinates{(0,0)(\rcut,\maxY)(6,-5)};
\addplot[dotted,line width=0.3mm,domain=\rcut:\rmax,mycolor3, forget plot] {0};
\addplot[dash dot,line width=0.3mm,domain=\rcut:\rmax,mycolor4, forget plot] {0};
\addplot[domain=\rmin:\rmax,mycolor1] {4*1*(6*(1^6)/(x^7)-12*(1^12)/(x^13))};
\addlegendentry{$V$}
\addplot[dashed,line width=0.3mm,domain=\rmin:\rcut,mycolor2] {4*1*(6*(1^6)/(x^7)-12*(1^12)/(x^13))};
\addlegendentry{$V_{\text{SP}}$}
\addplot[dotted,line width=0.3mm,domain=\rmin:\rcut,mycolor3] {4*1*(6*(1^6)/(x^7)-12*(1^12)/(x^13))-4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))};
\addlegendentry{$V_{\text{SF}}$}
\addplot[dash dot,line width=0.3mm,domain=\rmin:\rcut,mycolor4] {4*1*(6*(1^6)/(x^7)-12*(1^12)/(x^13))-4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))-(x-\rcut)*4*1*(-42*(1^6)/(\rcut^8)+156*(1^12)/(\rcut^14))};
\addlegendentry{$V_{\text{STF}}$}

\end{axis}
\end{tikzpicture}%

==> results/pair/rcut/Potential.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}
\pgfmathsetmacro{\rmin}{0.8}
\pgfmathsetmacro{\rmax}{2.5}
\pgfmathsetmacro{\rcut}{1.8}
\begin{axis}[%
samples=400,
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
xmin=\rmin,
xmax=\rmax,
ymin=-1.1,
ymax=2,
restrict y to domain=-2:2,
xtick={1.122,\rcut},
    xticklabels={$2^{1/6}$,$r_c/\sigma$},
ytick={-1,1},
    yticklabels={$-1$,,$1$},
axis background/.style={fill=white},
axis x line*=bottom,
xmajorgrids = true,
axis y line*=left,
ylabel style={font=\color{white!15!black}},
ylabel={$V/\epsilon$},
xlabel style={font=\color{white!15!black}},
xlabel={$r/\sigma$},
extra y ticks={0},
extra y tick style={
        grid=major},
legend style={legend pos = outer north east, legend cell align=left, align=left, draw=white!15!black}
        ]

\addplot[domain=\rcut:\rmax,mycolor1,forget plot] {0};
\addplot[loosely dotted,line width=0.3mm,domain=\rcut:\rmax,mycolor2,forget plot] {0};
\addplot[loosely dashed,line width=0.3mm,domain=\rcut:\rmax,mycolor3, forget plot] {0};
\addplot[loosely dash dot,line width=0.3mm,domain=\rcut:\rmax,mycolor4, forget plot] {0};
\addplot[domain=\rmin:\rcut,mycolor1] {4*((1/x)^12-(1/x)^6)};
  \pgfmathparse{4*1*(-(1^6)/(\rcut^6)+(1^12)/(\rcut^12))} \pgfmathresult \let\maxY\pgfmathresult
\addplot[only marks,mark=*,color=mycolor1,forget plot] coordinates{(0,0)(\rcut,0)(6,-5)};
\addplot[only marks,mark=*,color=mycolor1,fill=white,forget plot] coordinates{(0,0)(\rcut,\maxY)(6,-5)};
\addlegendentry{$V$}
\addplot[dotted,line width=0.3mm,domain=\rmin:\rcut,mycolor2] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)};
\addlegendentry{$V_{\text{SP}}$}
\addplot[dashed,line width=0.3mm,domain=\rmin:\rcut,mycolor3] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)-(x-\rcut)*4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))};
\addlegendentry{$V_{\text{SF}}$}
\addplot[dash dot,line width=0.3mm,domain=\rmin:\rcut,mycolor4] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)-(x-\rcut)*4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))-1/2*(x-\rcut)^2*4*1*(-42*(1^6)/(\rcut^8)+156*(1^12)/(\rcut^14))};
\addlegendentry{$V_{\text{STF}}$}
\end{axis}
\end{tikzpicture}%

==> results/pair/rcut/Potential_large.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}
\pgfmathsetmacro{\rmin}{0.8}
\pgfmathsetmacro{\rmax}{5}
\pgfmathsetmacro{\rcut}{4}
\begin{axis}[%
samples=400,
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
xmin=\rmin,
xmax=\rmax,
ymin=-1.1,
ymax=1.1,
restrict y to domain=-2:2,
xtick={1.122,\rcut},
    xticklabels={$2^{1/6}$,$r_c/\sigma$},
ytick={-1,0,1},
    yticklabels={$-1$,$0$,$1$},
axis background/.style={fill=white},
axis x line*=bottom,
xmajorgrids = true,
axis y line*=left,
ylabel style={font=\color{white!15!black}},
ylabel={$V/\epsilon$},
xlabel style={font=\color{white!15!black}},
xlabel={$r/\sigma$},
extra y ticks={0},
extra y tick style={
        grid=major},
legend style={legend pos = outer north east, legend cell align=left, align=left, draw=white!15!black}
        ]

\addplot[domain=\rmin:\rmax,mycolor1] {4*((1/x)^12-(1/x)^6)};
\addlegendentry{$V$}
\addplot[loosely dotted,line width=0.3mm,domain=\rcut:\rmax,mycolor2,forget plot] {0};
\addplot[loosely dashed,line width=0.3mm,domain=\rcut:\rmax,mycolor3, forget plot] {0};
\addplot[loosely dash dot,line width=0.3mm,domain=\rcut:\rmax,mycolor4, forget plot] {0};
\addplot[dotted,line width=0.3mm,domain=\rmin:\rcut,mycolor2] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)};
\addlegendentry{$V_{\text{SP}}$}
\addplot[dashed,line width=0.3mm,domain=\rmin:\rcut,mycolor3] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)-(x-\rcut)*4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))};
\addlegendentry{$V_{\text{SF}}$}
\addplot[dash dot,line width=0.3mm,domain=\rmin:\rcut,mycolor4] {4*((1/x)^12-(1/x)^6)-4*1*((1/\rcut)^12-(1/\rcut)^6)-(x-\rcut)*4*1*(6*(1^6)/(\rcut^7)-12*(1^12)/(\rcut^13))-1/2*(x-\rcut)^2*4*1*(-42*(1^6)/(\rcut^8)+156*(1^12)/(\rcut^14))};
\addlegendentry{$V_{\text{STF}}$}
\end{axis}
\end{tikzpicture}%
